CompLit: Scientific Literature Search Benchmarks Must Cover Implicit, Cumulative, and Unmet Needs

How much can we trust an agent to find the paper we need? As researchers, we search the literature from what we have read toward what we have not. We thus describe what we want in our own terms, which a paper may show only implicitly; our requirements grow as we read; and what we seek may lie in an empty region no paper yet covers. We introduce CompLit, a literature search benchmark spanning all eight arXiv domains, with one diagnostic setting for each of these needs. The strongest agents, Codex (GPT-5.6-Sol) and Claude Code (Opus 4.8), answer 86-87% of Standard queries, yet fall to 66-68% when requirements are implicit (implicit), lose another 6 and 15pp, respectively, as they accumulate (cumulative), and abstain on at most 53% of the queries no paper satisfies (unmet). No agent leads in every domain, and all are less accurate on papers from before 2019 or after 2023. Tracing their search, we find that agents often reach the right paper, or the closest one, yet misjudge it. Doing well on CompLit is a step toward agents that we can trust to find the paper we need, or to tell us that none exists.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}


==> tex/appendix/prompts/core_comparative.txt <==
### Task:
Write 2-5 pairwise comparison facts about the row marked `<- TARGET`. Each fact compares the TARGET with exactly one sibling paper from the table along a single dimension, naming the sibling by its exact title in quotes.

### Table:
{comparison_block}

### Shape:
"<TARGET verb-phrase> <directional word> '<Sibling Paper Title>'"

Directional words pair with `as` or `than` so the sibling is the reference point for the comparison: **same ... as**, **larger / higher / more / newer / longer ... than**, **smaller / lower / fewer / older / shorter ... than**, **different ... from**.

### Examples (good):
- "uses the same batch size as 'Accurate, Large Minibatch SGD: Training ImageNet in 1 Hour'"
[... omitted ...]
### Rules:
1. Exactly one sibling per fact -- split multi-sibling comparisons into separate facts.
2. The sibling title must be **load-bearing** -- removing it from the `phrasing` should break the clause. "Shares X with 'Sibling'" and "differs from 'Sibling' which uses Y" are decorative (they still make sense without the sibling); skip them.
3. Do not leak the TARGET's concrete value into `phrasing`; the searcher recovers it by looking up the sibling.
4. Skip dimensions where the TARGET's value is missing / blank / "-" / "N/A", or whose values are bare reference numbers (e.g. "51", "70").
5. Pairwise comparisons only -- no survey-wide superlatives or ranks ("the largest", "ranks 3rd", "the earliest listed", etc.).

[... omitted ...]
### Output Format (JSON only):
{
  "multi_doc_constraints": [
    {
      "dimension": "<column name from the table>",
      "target_value": "<TARGET's concrete value in that column>",
      "referenced_title": "<exact sibling title as shown above>",
      "referenced_value": "<that sibling's value in the same dimension>",
      "relation": "same | larger | smaller | older | newer | more | fewer | shorter | longer | higher | lower",
      "phrasing": "<short English clause naming the sibling by title>",
      "confidence": 0.0
    }
  ]
}
[... omitted ...]
If no cross-paper comparison is defensible, return `{"multi_doc_constraints": []}`.


==> tex/appendix/prompts/core_figural.txt <==
### Task
Analyze this figure from the academic paper "{paper_title}".

### Figure caption
{caption}

### Instructions
1. First, classify this figure into one of these categories:
   - "results_plot": Charts or graphs showing experimental results, metrics, or performance comparisons
   - "architecture": Model architecture diagrams, system overviews, pipeline diagrams
[... omitted ...]
2. If the category is NOT "uninformative", extract information that a researcher would find useful when searching for this paper:

   **Quantitative** (from results plots/tables -- focus on RANKINGS, not exact numbers):
   - Which method ranks best/worst on which dataset or metric
   - Relative comparisons ("outperforms all baselines on X")
[... omitted ...]
   **Qualitative** (from architecture/method figures):
   - Architecture type (e.g., "encoder-decoder", "two-stream network", "U-Net variant")
   - Pipeline stages and their purpose
[... omitted ...]
   Only extract claims clearly supported by the figure and caption.
   Skip trivial or obvious observations.
   Extract AT MOST 3 claims in total (quantitative + qualitative combined); keep only the most search-relevant, distinctive ones.

### Output (JSON only)
{
  "category": "one of: results_plot, architecture, method_illustration, comparison, uninformative",
  "quantitative": [
    {"claim": "description of ranking or comparison", "metric": "metric name", "rank": "1st/2nd/best/worst", "context": "dataset or setting"}
  ],
  "qualitative": [
    {"claim": "description of method characteristic", "aspect": "architecture/pipeline/component/modality"}
  ]
}

If category is "uninformative", return empty lists for both quantitative and qualitative.


==> tex/appendix/prompts/core_grounder.txt <==
### Task
You are validating the row of a survey-paper comparison table that describes ONE specific paper. You have:
  - the row's `(attribute_key, attribute_value)` pairs (extracted by an earlier step from the survey table cell text), and
  - the paper's own title, abstract, and section bodies.

For each `(attribute_key, attribute_value)`, return these fields:

  1. `refined_key` -- a more specific, snake_case key that names the actual property this cell encodes for THIS paper, based on the paper's content. Examples:
        - "Scale" with value "50 clients"   -> refined_key: "number_of_clients"
        [... omitted ...]

  2. `refined_value` -- the ORIGINAL cell value, preserved FAITHFULLY. Apply ONLY trivial surface normalization: strip surrounding reference numbers like "[32]", trim whitespace, and repair obvious formatting artifacts (e.g. a subscript split by a space, "LiNbO 3" -> "LiNbO3").

     You MUST NOT change what the value means. [... omitted ...]
     refined_value must mean exactly what the survey-table cell meant.

  3. `verdict` -- exactly one of:
       - "keep"             -- the paper supports the value (literally, semantically, or inferentially), OR the key is a metadata field. Classify the support type in `match_type` below.
       - "drop_proper_noun" -- value is just a proper noun (model/dataset/ benchmark name) with no descriptive content.
       - "drop_unverified"  -- the cell text was generic ("-", "N/A", "yes", "no", "✓", a bare number that is clearly a citation reference, or otherwise empty), OR the paper neither states nor lets you derive the value via reasoning of any depth.
         [... omitted ...]

  4. `match_type` -- REQUIRED when verdict = "keep" (omit / null otherwise).
     Exactly one of:
       - "metadata"    -- `refined_key` is one of: year, venue, publication date, authors, affiliations, citation count, paper id, reference number. [... omitted ...]
       - "literal"     -- paper states the SAME value with at most trivial surface differences: identical wording, identical numbers, casing/whitespace, OR an abbreviation vs its expanded form (e.g. "OOK" <-> "on-off keying"). [... omitted ...]
       - "semantic"    -- paper states the same concept with DIFFERENT wording that requires a one-step lexical or conceptual substitution: paraphrase, true synonym, hypernym/hyponym, stylistic rewording.
       - "inferential" -- value is not stated, but can be DERIVED from the paper's method, architecture, setup, results, or from the paper's stated limitations/constraints via reasoning. [... omitted ...]

     Worked example A -- cell `refined_value = "O(N) complexity"`:
       - paper says "the algorithm runs in O(N) time" -> literal
       - paper says "the algorithm has linear complexity" -> semantic (one-step substitution: linear <-> O(N))
       - paper describes a single pass over the input with constant work per token, no big-O statement -> inferential (derive from method description)
       - paper says nothing about runtime/scaling -> drop_unverified
     [... omitted ...]

  5. `evidence` -- for "keep", quote a snippet (<= 200 chars) from the paper text above that supports the value. The quoted portion MUST be a VERBATIM substring of the paper content. [... omitted ...] For "drop", briefly explain why instead.

### Paper content
{paper_text}

### Comparison table row
- Table title:  {table_title}
- Mention:      {mention}
- Paper title:  {paper_title}

### Surrounding context from the SURVEY (around this table)
[... omitted ...]
{surrounding_context}

### Original attribute_values
{attribute_values_text}

[... omitted ...]

### Output (JSON only, no prose):
{
  "attributes": [
    {
      "original_key": "Scale",
      "original_value": "50 clients",
      "refined_key": "number_of_clients",
      "refined_value": "50 clients",
      "verdict": "keep",
      "match_type": "literal",
      "evidence": "Section 4.2: 'we evaluate with 50 participating clients'"
    },
    [... omitted ...]
  ]
}


==> tex/appendix/prompts/core_query.txt <==
### Task:
Generate a paper-search question whose ANSWER is the TARGET paper below.
The question must read like a real researcher's query -- NOT a filter list -- and must NOT reuse the paper's DISTINCTIVE title phrasing [... omitted ...]

### Target paper:
- Title [... omitted ...]: "{title}"
- Year: {year}
- Venue: {venue}
{enriched_info}
{intention_section}

### Comparison table context:
{table_context}
{vision_info}
{multi_doc_info}

### HARD REQUIREMENTS -- every one MUST hold or the question is rejected:
1. NO distinctive title phrasing (specific multi-word names, coined terms, model names) appears in the question; [... omitted ...]
2. At least 4 constraints total, with at least 2 of type `content`.
3. The constraints TOGETHER uniquely identify the target among the OTHER papers in the table (not just the target alone).
4. Self-contained: no bare acronyms, no references to table columns/dimensions, no outside context -- understandable from the question text alone.
[... omitted ...]

### Build the question from MOTIVATION (M) + CONSTRAINTS (C):
M = the researcher's reason for searching (the intention above). C = the distinguishing facts. Write the most NATURAL-READING question that a person with THIS motivation would actually type. [... omitted ...]

### Constraint sources: each `type` draws ONLY from its own block:
1. **content**: values from the TARGET row of the comparison table only. [... omitted ...]
2. **vision**: claims from the figures/diagrams block only (architecture characteristics, relative rankings from result plots, pipeline structure).
3. **multi_doc**: phrasings from the pre-extracted cross-paper block only. [... omitted ...] do NOT restate the target's own value for that axis ANYWHERE in the question [... omitted ...]
4. **metadata**: year / venue / author affiliation from the target header and enriched info only. [... omitted ...]

### Output Format (JSON only):
{"question": "question.", "constraints": [{"type": "content", "field": "batch_size", "value": "32k"}, [... omitted ...]], [... omitted ...]}

